On the Relevance of Wait-free Coordination Algorithms in Shared-Memory HPC:The Global Virtual Time Case

High-performance computing on shared-memory/multi-core architectures could suffer from non-negligible performance bottlenecks due to coordination algorithms, which are nevertheless necessary to ensure the overall correctness and/or to support the execution of housekeeping operations, e.g. to recover computing resources (e.g., memory). Although more complex in design/development, a paradigm switch from classical coordination algorithms to wait-free ones could significantly boost the performance of HPC applications. In this paper we explore the relevance of this paradigm shift in shared-memory architectures, by focusing on the context of Parallel Discrete Event Simulation, where the Global Virtual Time (GVT) represents a fundamental coordination algorithm. It allows to compute the lower bound on the value of the logical time passed through by all the entities participating in a parallel/distributed computation. Hence it can be used to discriminate what events belong to the past history of the computation---thus being considered as committed---and allowing for memory recovery (e.g. of obsolete logs that were taken in order to support state recoverability) and non-revokable operations (e.g. I/O). We compare the reference (blocking) algorithm for shared memory, the one proposed by by Fujimoto and Hybinette \cite{Fuj97}, with an innovative wait-free implementation, emphasizing on what design choices must be made to enforce this paradigm shift, and what are the performance implications of removing critical sections in coordination algorithms.

==> dati/speedup-seriale.dat <==
# Granularità dell'evento: 
"Serial"	"FH"	"WF"
1MB:	43579
32MB:	61715

==> dati/variazione-thread.dat <==
# Riga di comando (phold):
# ./a.out --np $nth --nprc 32 complete_alloc 1000 object_total_size 1000000 read_distribution 1.0 --seed 1234567
# Tempi espressi in msec
#   1MB					1MB			1MB			32MB					32MB		32MB		32MB p30					32MB p30		32MB p30
nth	"Spinlock Cycles"	"FH"		"WF"		"Spinlock Cycles"		"FH"		"WF"		"Spinlock Cycles"			"FH"		"WF"
2	0					78824.83	0			0
4	2548				62876.96	0			0
6	7933				57578.24	57732.81	0
8	15559				54701.85	55758.70	27805					78909.02	81197.16	3138						8249.68			8362.81
10	27391				54786.79	53725.35	0
12	48340				54462.69	53728.93	0
14	65454				51852.39	53722.86	0
16	82854				50670.57	50723.64	82235					52529.17	51865.42	11086						8501.58			7273.75
18	118305				52333.22	0			0
20	137749				52754.37	49721.67	0
22	175441				51966.71	0			0						0			0
24	195911				52312.39	50772.33	0						0			0			11271						7031.12			6353.08
26	246680				52075.00	0			0						0			0
28	255596				52671.47	49752.71	0
30	332751				50718.35	0			0						0			0
32	365727				51826.79	49715.33	56674					35231.05	16181.11	28427						15527.17		7906.90

==> dati/variazione-while1.dat <==
# Riga di comando (phold):
# ./a.out --np 24 --nprc 32 complete_alloc 1000 object_total_size 1000000 read_distribution 1.0 --seed 1234567
# Tempi espressi in msec
nwhile	"Spinlock Cycles"	"FH"		"WF"
8		26791				9604.11		7014.72
12		51346				18347.20	8619.26
16		152147				20932.66	13753.71
20		46771				27293.78	15634.24
24		397194				30010.92	16463.24
#32		42062				35076.59	24569.78
